MultiNest: an efficient and robust Bayesian inference tool for cosmology and particle physics

We present further development and the first public release of our multimodal nested sampling algorithm, called MultiNest. This Bayesian inference tool calculates the evidence, with an associated error estimate, and produces posterior samples from distributions that may contain multiple modes and pronounced (curving) degeneracies in high dimensions. The developments presented here lead to further substantial improvements in sampling efficiency and robustness, as compared to the original algorithm presented in Feroz & Hobson (2008), which itself significantly outperformed existing MCMC techniques in a wide range of astrophysical inference problems. The accuracy and economy of the MultiNest algorithm is demonstrated by application to two toy problems and to a cosmological inference problem focussing on the extension of the vanilla $\Lambda$CDM model to include spatial curvature and a varying equation of state for dark energy. The MultiNest software, which is fully parallelized using MPI and includes an interface to CosmoMC, is available at http://www.mrao.cam.ac.uk/software/multinest/. It will also be released as part of the SuperBayeS package, for the analysis of supersymmetric theories of particle physics, at http://www.superbayes.org

==> alg/readme.txt <==
File: readme.txt (for the alg package).

Copyright (c) 1995, 1999, 2003 Staffan Ulfberg

This program can redistributed and/or modified under the terms of the
LaTeX Project Public License Distributed from CTAN archives in
directory macros/latex/base/lppl.txt; either version 1 of the License,
or (at your option) any later version.


Description
===========

This package defines two environments for typesetting algorithms in
LaTeX2e.  Lines are automatically numbered and can be referenced,
the means for easy indentation is provided, and algorithms can be made
floating bodies if desired.


Installation
============

Run LaTeX2e on the file alg.ins to generate the file alg.sty.  After
this is done, you can generate the documentation by running LaTeX2e
twice on the file alg.dtx.

You'll probably want to move the file alg.sty to a directory included
in your $TEXINPUTS environment variable.


Changes
=======

26 May 2003

* Make \alg@unmargin decrement alg@inmargin instead of setting it to
  zero.

12 March 2001

* Added support for German.
* Fixed typo in the French language support.
* Now uses the language selected for the babel package, if it is loaded. 
* \algmarginwidth replaced by \algleftmarginwidth and
  \algrightmarginwidth.

15 April 1999

* Changed \newenvironment{algtab}[0][\alglinenowidth] {....}  to
  \newenvironment{algtab}[1][\alglinenowidth] {....}.  (The bug didn't
  break things until a recent LaTeX release.)

